Histology to 3D In Vivo MR Registration for Volumetric Evaluation of MRgFUS Treatment Assessment Biomarkers

Advances in imaging and early cancer detection have increased interest in magnetic resonance (MR) guided focused ultrasound (MRgFUS) technologies for cancer treatment. MRgFUS ablation treatments could reduce surgical risks, preserve organ tissue/function, and improve patient quality of life. However, surgical resection and histological analysis remain the gold standard to assess cancer treatment response. For non-invasive ablation therapies such as MRgFUS, the treatment response must be determined through MR imaging biomarkers. However, current MR biomarkers are inconclusive and have not been rigorously evaluated against histology via accurate registration. Existing registration methods rely on anatomical features to directly register in vivo MR and histology. For MRgFUS applications in anatomies such as liver, kidney, or breast, anatomical features independent from treatment features are often insufficient to perform direct registration. We present a novel MR to histology registration workflow that utilizes intermediate imaging and does not rely on these independent features. The presented workflow yields an overall registration accuracy of 1.00 +/- 0.13 mm. The developed registration pipeline is used to evaluate a common MRgFUS treatment assessment biomarker against histology. Evaluating MR biomarkers against histology using this registration pipeline will facilitate validating novel MRgFUS biomarkers to improve treatment assessment without surgical intervention.

==> Figures/landmark_comp/stats.csv <==
num, r1dm, r1ds, r1am, r1as, r2dm, r2ds, r2am, r2as, r3dm, r3ds, r3am, r3as, tds, tdm, tam, tas
1.000000000000000000e+00,1.064312607049942017e-01,4.894397407770156860e-02,9.510632157325744629e-01,3.852184712886810303e-01,2.124973237514495850e-01,6.944194436073303223e-02,7.251207828521728516e-01,4.008645117282867432e-01,6.946127414703369141e-01,1.779918521642684937e-01,1.180957436561584473e+00,2.199605703353881836e-01,1.013541340827941895e+00,1.138695105910301208e-01,2.857141494750976562e+00,3.451899588108062744e-01
2.000000000000000000e+00,9.628553688526153564e-02,1.649176701903343201e-02,1.177192211151123047e+00,4.209146797657012939e-01,2.171461880207061768e-01,2.959653362631797791e-02,7.208471298217773438e-01,8.550995588302612305e-01,6.441090703010559082e-01,1.593608707189559937e-01,1.631909251213073730e+00,4.466533064842224121e-01,9.575407505035400391e-01,9.406349062919616699e-02,3.529948472976684570e+00,6.076905727386474609e-01
3.000000000000000000e+00,1.273851394653320312e-01,2.587542310357093811e-02,6.936616897583007812e-01,4.780680537223815918e-01,2.212347686290740967e-01,2.404163032770156860e-02,7.897135019302368164e-01,4.780023992061614990e-01,5.633552670478820801e-01,2.615415453910827637e-01,1.116235971450805664e+00,5.065340399742126465e-01,9.119752049446105957e-01,1.523718237876892090e-01,2.599611282348632812e+00,4.877198934555053711e-01
4.000000000000000000e+00,1.385910660028457642e-01,6.948795169591903687e-02,3.980438709259033203e-01,3.015851080417633057e-01,3.210943043231964111e-01,1.834107339382171631e-01,8.975551724433898926e-01,6.720583438873291016e-01,6.715534329414367676e-01,1.415019184350967407e-01,1.092532753944396973e+00,1.678462773561477661e-01,1.131238818168640137e+00,1.396314948797225952e-01,2.388131856918334961e+00,4.361912310123443604e-01


==> Figures/projection/stats.csv <==
num, r2dm, r2ds, fftam, fftas, ffzam, ffzas, ffsubs, ffsubm
1.000000000000000000e+00,2.124973237514495850e-01,6.944194436073303223e-02,1.189471125602722168e+00,3.816945850849151611e-01,5.479542613029479980e-01,4.713878035545349121e-01,6.415168642997741699e-01
2.000000000000000000e+00,2.171461880207061768e-01,2.959653362631797791e-02,8.630780577659606934e-01,3.523827195167541504e-01,4.894612133502960205e-01,2.391784638166427612e-01,3.736168146133422852e-01
3.000000000000000000e+00,2.212347686290740967e-01,2.404163032770156860e-02,6.599596142768859863e-01,4.791780114173889160e-01,4.350189268589019775e-01,4.327206313610076904e-01,2.249407172203063965e-01
4.000000000000000000e+00,3.210943043231964111e-01,1.834107339382171631e-01,6.456986665725708008e-01,5.656735897064208984e-01,4.374343156814575195e-01,6.629521846771240234e-01,2.082643508911132812e-01

